FLIP: Final Layer Inference-Time Probing for Vision-Language Models

We present FLIP, a final-layer inference-time probe for testing whether a logit-facing intervention site in an open-weight vision-language model (VLM) supports structured, task-linked computation rather than generic perturbation. Behavioral change under internal intervention is otherwise mechanistically ambiguous: it may reflect improved use of visual evidence, generic output instability, or outright degradation. FLIP applies elementwise flooring to the final normalized hidden state before logit computation, leaving parameters, prompts, and decoding unchanged. On a controlled detection/counting probe, sweeping intervention strength reveals three regions: negligible change, a bounded interior regime in which detection recall at IoU 0.50 ($R_{50}$) improves while tolerant counting error ($\mathcal{E}_{\mathrm{count}}$) falls, and over-suppression. We formalize a four-criterion probe-and-sweep protocol for disciplining the interpretation of intervention effects: regime structure, grounding-proxy alignment, feature-coherence dependence, and failure to reproduce the same positive regime on a performance-based negative control. The post-normalization state passed to the output head is the logit-facing instantiation of this test; under a non-targeted flooring sweep it satisfies the full protocol. Raw decoder-layer interventions, including the last-block output before final normalization, and the singleton-pair left/right control fail to reproduce the Final-site signature, while same-site operators and multiple VLMs replicate it. FLIP is therefore a validation step for intervention-based mechanistic interpretability, not a steering method. Repo at https://github.com/earl-juanico/flip-qwen3vl/

==> data/100_mean.csv <==
theta,dR50
-50,0.002079231
-5,0.027
-4,0.029615497
-2.5,0.03495375
-2,0.039
-1.5,0.042174846
-1,0.048319786
-0.5,0.052826884
-0.3,0.057766647
-0.2,0.057824289
0,0.059
0.1,0.057212731
0.2,0.057591177
0.4,0.042474436
0.5,0.026377262
1,-0.531480377

==> data/10_mean.csv <==
theta,mean_delta_R50
-50,0.001911124
-5,0.026258039
-4,0.027118235
-2.5,0.033988638
-2,0.036658134
-1.5,0.046207496
-1,0.048327211
-0.5,0.056096474
-0.3,0.059760142
-0.2,0.060289985
0,0.060096538
0.1,0.060607033
0.2,0.058594873
0.4,0.048275701
0.5,0.027304622
1,-0.54626477

==> data/10_sample1.csv <==
theta,delta_R50
-50,0.002607562
-5,0.037444021
-4,0.031204371
-2.5,0.035429369
-2,0.038478767
-1.5,0.054815867
-1,0.057589647
-0.5,0.07039533
-0.3,0.075491364
-0.2,0.074235101
0,0.068802619
0.1,0.068853713
0.2,0.061704886
0.4,0.051763288
0.5,0.033841589
1,-0.543158023

==> data/10_sample2.csv <==
theta,delta_R50
-50,0.001360544
-5,0.030983155
-4,0.030509615
-2.5,0.033617369
-2,0.041847582
-1.5,0.049541675
-1,0.047970978
-0.5,0.056688685
-0.3,0.053767819
-0.2,0.059347131
0,0.063908193
0.1,0.062643211
0.2,0.053983239
0.4,0.051297278
0.5,0.02812292
1,-0.582537795

==> data/10_sample3.csv <==
theta,delta_R50
-50,0.00246806
-5,0.017504011
-4,0.022326593
-2.5,0.031253551
-2,0.02860383
-1.5,0.034585164
-1,0.043196472
-0.5,0.050872483
-0.3,0.060773057
-0.2,0.060512387
0,0.055259939
0.1,0.052057292
0.2,0.052761684
0.4,0.040496454
0.5,0.025851313
1,-0.52701992

==> data/10_sample4.csv <==
theta,delta_R50
-50,0.003522677
-5,0.02591287
-4,0.029956052
-2.5,0.037836503
-2,0.039827063
-1.5,0.048223683
-1,0.047638667
-0.5,0.053716414
-0.3,0.057401515
-0.2,0.054305624
0,0.054912752
0.1,0.057404661
0.2,0.065270199
0.4,0.049724765
0.5,0.019716501
1,-0.536661496

==> data/10_sample5.csv <==
theta,delta_R50
-50,-0.000403226
-5,0.019446142
-4,0.021594546
-2.5,0.031806399
-2,0.034533425
-1.5,0.043871089
-1,0.045240292
-0.5,0.048809457
-0.3,0.051366954
-0.2,0.05304968
0,0.057599188
0.1,0.06207629
0.2,0.059254358
0.4,0.048096721
0.5,0.028990786
1,-0.541946614

==> data/20_mean.csv <==
theta,mean_delta_R50
-50,0.002187231
-5,0.024686269
-4,0.025805236
-2.5,0.03263121
-2,0.036002902
-1.5,0.044502115
-1,0.047529591
-0.5,0.052700396
-0.3,0.055680859
-0.2,0.057616684
0,0.055540769
0.1,0.055907912
0.2,0.055251786
0.4,0.044474541
0.5,0.023697755
1,-0.431431035

==> data/20_sample1.csv <==
theta,delta_R50
-50,0.002603812
-5,0.034189761
-4,0.032561561
-2.5,0.035581089
-2,0.039643037
-1.5,0.048805251
-1,0.052992117
-0.5,0.061801824
-0.3,0.063760532
-0.2,0.066479379
0,0.057363399
0.1,0.056341538
0.2,0.053301421
0.4,0.045470227
0.5,0.027936515
1,-0.018299736

==> data/20_sample2.csv <==
theta,delta_R50
-50,0.002659574
-5,0.026598999
-4,0.026510834
-2.5,0.03207644
-2,0.038203
-1.5,0.044460083
-1,0.042858206
-0.5,0.051768393
-0.3,0.051855397
-0.2,0.058128896
0,0.056520971
0.1,0.055196021
0.2,0.048158127
0.4,0.042455548
0.5,0.023079864
1,-0.540290848

==> data/20_sample3.csv <==
theta,delta_R50
-50,0.003096238
-5,0.018262334
-4,0.020084619
-2.5,0.03056328
-2,0.030140932
-1.5,0.042130685
-1,0.046148628
-0.5,0.051726269
-0.3,0.058305474
-0.2,0.058033204
0,0.058614188
0.1,0.053644422
0.2,0.051734128
0.4,0.036654139
0.5,0.020459237
1,-0.53025084

==> data/20_sample4.csv <==
theta,delta_R50
-50,0.002328111
-5,0.027476407
-4,0.032087564
-2.5,0.03855253
-2,0.041595879
-1.5,0.050646898
-1,0.052267112
-0.5,0.056027628
-0.3,0.056737598
-0.2,0.058032242
0,0.057228058
0.1,0.061136407
0.2,0.068892434
0.4,0.054369809
0.5,0.026621938
1,-0.528860167

==> data/20_sample5.csv <==
theta,delta_R50
-50,0.000248419
-5,0.016903843
-4,0.017781603
-2.5,0.026382713
-2,0.030431664
-1.5,0.036467658
-1,0.043381891
-0.5,0.042177865
-0.3,0.047745291
-0.2,0.047409698
0,0.047977228
0.1,0.053221171
0.2,0.05417282
0.4,0.043422984
0.5,0.02039122
1,-0.539453587

==> data/40_mean.csv <==
theta,mean_delta_R50
-50,0.001797922
-5,0.024359349
-4,0.02710923
-2.5,0.033967303
-2,0.037232642
-1.5,0.044021159
-1,0.048934629
-0.5,0.053158569
-0.3,0.05661949
-0.2,0.058943063
0,0.058281341
0.1,0.057707498
0.2,0.056587963
0.4,0.04515794
0.5,0.025065248
1,-0.53345222

==> data/40_sample1.csv <==
theta,delta_R50
-50,0.002266689
-5,0.028219456
-4,0.028959043
-2.5,0.033650937
-2,0.037883729
-1.5,0.046023076
-1,0.05067761
-0.5,0.057258373
-0.3,0.057047575
-0.2,0.061505141
0,0.056241907
0.1,0.05447851
0.2,0.053907021
0.4,0.04495384
0.5,0.024700138
1,-0.541825132

==> data/40_sample2.csv <==
theta,delta_R50
-50,0.002031509
-5,0.025101521
-4,0.027997525
-2.5,0.036154441
-2,0.041225415
-1.5,0.046160251
-1,0.05035856
-0.5,0.053603341
-0.3,0.057188395
-0.2,0.06131467
0,0.062304935
0.1,0.060378338
0.2,0.058558847
0.4,0.04831344
0.5,0.026995552
1,-0.539605088

==> data/40_sample3.csv <==
theta,delta_R50
-50,0.002002512
-5,0.021798502
-4,0.023818708
-2.5,0.031943672
-2,0.033027132
-1.5,0.041295353
-1,0.047002272
-0.5,0.053196806
-0.3,0.057803283
-0.2,0.059811464
0,0.059051723
0.1,0.057749987
0.2,0.056176073
0.4,0.041159382
0.5,0.024850906
1,-0.528932829

==> data/40_sample4.csv <==
theta,delta_R50
-50,0.001890159
-5,0.023716108
-4,0.029077
-2.5,0.036544989
-2,0.037691478
-1.5,0.044452262
-1,0.047797066
-0.5,0.050974705
-0.3,0.055140516
-0.2,0.055311659
0,0.056435835
0.1,0.057410018
0.2,0.058077975
0.4,0.045437769
0.5,0.025639635
1,-0.524169444

==> data/40_sample5.csv <==
theta,delta_R50
-50,0.00079874
-5,0.022961159
-4,0.025693875
-2.5,0.031542479
-2,0.036335455
-1.5,0.042174851
-1,0.048837635
-0.5,0.050759619
-0.3,0.055917682
-0.2,0.056772379
0,0.057372307
0.1,0.058520634
0.2,0.0562199
0.4,0.045925269
0.5,0.023140011
1,-0.532728608

==> data/60_mean.csv <==
theta,mean_delta_R50
-50,0.001766165
-5,0.024845219
-4,0.027729027
-2.5,0.034597177
-2,0.036964799
-1.5,0.04358002
-1,0.048224081
-0.5,0.052891535
-0.3,0.057567632
-0.2,0.060004289
0,0.059823131
0.1,0.05793365
0.2,0.056604177
0.4,0.043807699
0.5,0.02553832
1,-0.529864694

==> data/60_sample1.csv <==
theta,delta_R50
-50,0.001733496
-5,0.024660675
-4,0.027550175
-2.5,0.033862682
-2,0.036184399
-1.5,0.042946025
-1,0.048547048
-0.5,0.053306587
-0.3,0.058933127
-0.2,0.061629742
0,0.060229686
0.1,0.057412077
0.2,0.055982374
0.4,0.042455647
0.5,0.024179761
1,-0.536085264

==> data/60_sample2.csv <==
theta,delta_R50
-50,0.001478465
-5,0.02597483
-4,0.028883062
-2.5,0.036765148
-2,0.039756296
-1.5,0.045883362
-1,0.050918478
-0.5,0.055647808
-0.3,0.059012994
-0.2,0.062666016
0,0.063500466
0.1,0.061555627
0.2,0.059256578
0.4,0.046736641
0.5,0.025961481
1,-0.53300745

==> data/60_sample3.csv <==
theta,delta_R50
-50,0.001919252
-5,0.023658878
-4,0.025111161
-2.5,0.0323731
-2,0.033843168
-1.5,0.040877573
-1,0.045912917
-0.5,0.052149262
-0.3,0.05712807
-0.2,0.058371583
0,0.058357377
0.1,0.056241258
0.2,0.055688793
0.4,0.041183629
0.5,0.024914348
1,-0.527570438

==> data/60_sample4.csv <==
theta,delta_R50
-50,0.001866997
-5,0.025278327
-4,0.028955707
-2.5,0.035195735
-2,0.036748474
-1.5,0.043333531
-1,0.047330311
-0.5,0.052762973
-0.3,0.056532805
-0.2,0.058550145
0,0.058680741
0.1,0.056111906
0.2,0.056171844
0.4,0.044580184
0.5,0.026518524
1,-0.526567485

==> data/60_sample5.csv <==
theta,delta_R50
-50,0.001832618
-5,0.024653382
-4,0.028145028
-2.5,0.03478922
-2,0.038291659
-1.5,0.044859608
-1,0.04841165
-0.5,0.050591044
-0.3,0.056231166
-0.2,0.058803957
0,0.058347384
0.1,0.058347384
0.2,0.055921294
0.4,0.044082396
0.5,0.026117484
1,-0.526092834

==> data/80_mean.csv <==
theta,dR_50
-50,0.001706474
-5,0.024409832
-4,0.027361363
-2.5,0.034276702
-2,0.035834786
-1.5,0.039205622
-1,0.047197078
-0.5,0.052930335
-0.3,0.056796466
-0.2,0.058378668
0,0.058361547
0.1,0.056383964
0.2,0.054879071
0.4,0.041059818
0.5,0.019812566
1,-0.532817201

==> data/80_sample1.csv <==
theta,dR_50
-50,0.001989208
-5,0.024656604
-4,0.028002057
-2.5,0.034951691
-2,0.03675113
-1.5,0.042840874
-1,0.047926608
-0.5,0.053798064
-0.3,0.058204592
-0.2,0.060878202
0,0.06003692
0.1,0.05667741
0.2,0.055458512
0.4,0.042784091
0.5,0.024626088
1,-0.530415051

==> data/80_sample2.csv <==
theta,dR_50
-50,0.001858789
-5,0.026337564
-4,0.028583868
-2.5,0.035451411
-2,0.03810398
-1.5,0.042604817
-1,0.050028848
-0.5,0.05570991
-0.3,0.059446703
-0.2,0.061562801
0,0.061632024
0.1,0.059849998
0.2,0.05854909
0.4,0.042742799
0.5,0.025171626
1,-0.535062242

==> data/80_sample3.csv <==
theta,dR_50
-50,0.001777887
-5,0.023118412
-4,0.025837198
-2.5,0.032321937
-2,0.033893524
-1.5,0.029860055
-1,0.044721285
-0.5,0.050807488
-0.3,0.055607066
-0.2,0.056895494
0,0.057024442
0.1,0.0544034
0.2,0.053309852
0.4,0.039061084
0.5,0.007542422
1,-0.531890103

==> data/80_sample4.csv <==
theta,dR_50
-50,0.001200011
-5,0.023526747
-4,0.027022331
-2.5,0.03438177
-2,0.034590509
-1.5,0.041516742
-1,0.04611157
-0.5,0.051405879
-0.3,0.053927503
-0.2,0.054178177
0,0.054752804
0.1,0.054605049
0.2,0.05219883
0.4,0.039651299
0.5,0.021910129
1,-0.53390141

==> data/80_sample5.csv <==
theta,dR_50
-50,0.002294645
-5,0.024602742
-4,0.027138118
-2.5,0.033902134
-2,0.036702746
-1.5,0.04307502
-1,0.048018512
-0.5,0.053183885
-0.3,0.056269635
-0.2,0.058440535
0,0.058728703
0.1,0.058156708
0.2,0.055160662
0.4,0.043516439
0.5,0.024438435
1,-0.532906378

==> data/add/detect_0.0.csv <==

-50,0.000371132
-5,0.002278413
-4,0.002938322
-2.5,0.007806303
-2,0.00969948
-1.5,0.013269265
-1,0.017715356
-0.5,0.020739385
-0.3,0.022367324
-0.2,0.022706029
0,0.023570419
0.2,0.027512315
0.5,0.030984204
0.8,0.031451997
1,0.035045984
1.5,0.039381485
2,0.043768679
2.5,0.045264305
3,0.0417851
4,0.020035687
,-0.208049967

==> data/add/detect_0.1.csv <==

-50,-0.025167259
-5,-0.021192863
-4,-0.019351854
-2.5,-0.015088164
-2,-0.012050911
-1.5,-0.00756436
-1,-0.002988382
-0.5,0.002738692
-0.3,0.004404578
-0.2,0.006581393
0,0.008260557
0.2,0.011934918
0.5,0.016952983
0.8,0.02184036
1,0.023164177
1.5,0.030303807
2,0.03622459
2.5,0.036972554
3,0.031934187
4,-0.041641971

==> data/add/detect_0.2.csv <==

-50,0
-5,0.015038953
-4,0.01653067
-2.5,0.021982447
-2,0.025432055
-1.5,0.027666802
-1,0.031432592
-0.5,0.036419043
-0.3,0.037523362
-0.2,0.037516752
0,0.039407019
0.2,0.040190039
0.5,-0.14250343
0.8,0.038705953
1,0.037486145
1.5,0.023561751
2,0.001578089
2.5,-0.016626877
3,-0.044601129
4,-0.321572071

==> data/add/detect_0.25.csv <==

-50,-0.000171849
-5,0.003002437
-4,0.005353701
-2.5,0.012154467
-2,0.014804917
-1.5,0.019428117
-1,0.022551586
-0.5,0.029107728
-0.3,0.032471972
-0.2,0.032352764
0,0.03380042
0.2,0.037669084
0.5,0.038045478
0.8,0.038581013
1,0.038642287
1.5,0.032012695
2,0.01071388
2.5,-0.032541796
3,-0.08305451
4,-0.524816136

==> data/add/detect_0.33.csv <==

-50,0.015669487
-5,0.020146406
-4,0.022021658
-2.5,0.028446761
-2,0.032895168
-1.5,0.03637191
-1,0.041148869
-0.5,0.045206951
-0.3,0.04404176
-0.2,0.044893309
0,0.04643029
0.2,0.048291568
0.5,0.046324589
0.8,0.043335773
1,0.041061859
1.5,0.014664362
2,-0.049091686
2.5,-0.271748894
3,-0.528857347
4,-0.532121403

==> data/add/lr_0.0.csv <==
theta,Delta_acc
-50,0.0008
-5,-0.0118
-4,-0.0118
-2.5,-0.0152
-2,-0.016
-1.5,-0.0211
-1,-0.0253
-0.5,-0.0362
-0.3,-0.0412
-0.2,-0.0446
0,-0.0421
0.2,-0.0429
0.5,-0.053
0.8,-0.0589
1,-0.0682
1.5,-0.0782
2,-0.0816
2.5,-0.0925
3,-0.0934
4,-0.0959
5,-0.101

==> data/add/lr_0.1.csv <==
theta,Delta_acc
-50,-0.0168
-5,0.0244
-4,0.0185
-2.5,0.0218
-2,0.0193
-1.5,0.0227
-1,0.0193
-0.5,0.0151
-0.3,0.0059
-0.2,-0.0042
0,-0.0068
0.2,-0.0261
0.5,-0.0362
0.8,-0.0463
1,-0.0438
1.5,-0.0614
2,-0.0757
2.5,-0.0858
3,-0.09
4,-0.0942
5,-0.1926

==> data/add/lr_0.2.csv <==
theta,Delta_acc
-50,0.0387
-5,0.0345
-4,0.0328
-2.5,0.0336
-2,0.0303
-1.5,0.0286
-1,0.0235
-0.5,0.016
-0.3,0.0168
-0.2,0.0193
0,0.0143
0.2,0.0101
0.5,-0.016
0.8,-0.0328
1,-0.037
1.5,-0.0589
2,-0.0665
2.5,-0.0799
3,-0.0833
4,-0.0951
5,-0.36

==> data/add/lr_0.25.csv <==
theta,Delta_acc
-50,0.0555
-5,0.0631
-4,0.0631
-2.5,0.0647
-2,0.0631
-1.5,0.0698
-1,0.0715
-0.5,0.0723
-0.3,0.0748
-0.2,0.0748
0,0.0715
0.2,0.0614
0.5,0.0572
0.8,0.0521
1,0.0328
1.5,0.0151
2,-0.0185
2.5,-0.0362
3,-0.0606
4,-0.2254
5,-0.5013

==> data/add/lr_0.33.csv <==
theta,Delta_acc
-50,0.0496
-5,0.0521
-4,0.053
-2.5,0.0546
-2,0.0563
-1.5,0.058
-1,0.0622
-0.5,0.0664
-0.3,0.0664
-0.2,0.0673
0,0.0723
0.2,0.0706
0.5,0.0689
0.8,0.0647
1,0.0639
1.5,0.0319
2,0.0033
2.5,-0.032
3,-0.0631
4,-0.339
5,-0.6081

==> data/add/reason_0.0.csv <==

-50,0.9992
-5,0.9952
-4,0.9939
-2.5,0.984
-2,0.9801
-1.5,0.9731
-1,0.9645
-0.5,0.9585
-0.3,0.9561
-0.2,0.9551
0,0.9535
0.2,0.9469
0.5,0.9402
0.8,0.939
1,0.9319
1.5,0.9225
2,0.9138
2.5,0.9089
3,0.9139
4,0.956
5,1.5945

==> data/add/reason_0.1.csv <==

-50,1.0544
-5,1.0463
-4,1.0417
-2.5,1.0324
-2,1.0257
-1.5,1.016
-1,1.0063
-0.5,0.9943
-0.3,0.9909
-0.2,0.9866
0,0.9833
0.2,0.9761
0.5,0.9656
0.8,0.9563
1,0.9535
1.5,0.939
2,0.9261
2.5,0.9237
3,0.933
4,1.0976

==> data/add/reason_0.2.csv <==

-50,1
-5,0.9682
-4,0.9647
-2.5,0.9537
-2,0.9466
-1.5,0.942
-1,0.9361
-0.5,0.9267
-0.3,0.9235
-0.2,0.9237
0,0.9215
0.2,0.9198
0.5,1.3525
0.8,0.9189
1,0.9202
1.5,0.9489
2,0.9964
2.5,1.0399
3,1.1137
4,2.074

==> data/add/reason_0.25.csv <==

-50,1.0004
-5,0.9937
-4,0.9889
-2.5,0.9754
-2,0.9699
-1.5,0.9608
-1,0.9547
-0.5,0.9414
-0.3,0.9353
-0.2,0.9343
0,0.9311
0.2,0.9234
0.5,0.9216
0.8,0.9203
1,0.9192
1.5,0.9304
2,0.9757
2.5,1.0788
3,1.2193
4,3.0057

==> data/add/reason_0.33.csv <==

-50,0.9677
-5,0.9594
-4,0.9556
-2.5,0.9436
-2,0.9338
-1.5,0.9286
-1,0.9196
-0.5,0.9123
-0.3,0.9141
-0.2,0.9125
0,0.9059
0.2,0.9016
0.5,0.9044
0.8,0.9089
1,0.9121
1.5,0.9672
2,1.1193
2.5,1.7764
3,3.0294
4,3.0425

==> data/clip/detect_0.0.csv <==

-50,0.001701982
-5,0.024993348
-4,0.028092798
-2.5,0.024001311
-2,0.016156107
-1.5,-0.002908162
-1,-0.019968474
-0.5,-0.048140845
-0.3,-0.238988732
-0.2,-0.490611456
0,-0.532121403
0.1,-0.531655109
0.2,-0.527454499
0.4,-0.072052253
0.5,-0.048140845
1,-0.019968474

==> data/clip/detect_0.1.csv <==

-50,-0.022568805
-5,0.014200674
-4,0.017765656
-2.5,0.015151873
-2,0.012128913
-1.5,0.003804793
-1,-0.026306931
-0.5,-0.141358492
-0.3,-0.532121403
-0.2,-0.526250544
0,-0.532121403
0.1,-0.531455269
0.2,-0.526250544
0.4,-0.28033599
0.5,-0.136720975
1,-0.026306931

==> data/clip/detect_0.2.csv <==

-50,0.015335839
-5,0.036400947
-4,0.037997084
-2.5,0.029863557
-2,0.018484253
-1.5,-0.009974812
-1,-0.094432276
-0.5,-0.358678403
-0.3,-0.521505129
-0.2,-0.531588496
0,-0.532121403
0.1,-0.53205479
0.2,-0.531588496
0.4,-0.485503597
0.5,-0.358678403
1,-0.094432276

==> data/clip/detect_0.25.csv <==

-50,0.004609535
-5,0.024181658
-4,0.019580588
-2.5,0.013933533
-2,0.009450037
-1.5,0.001071005
-1,-0.02972982
-0.5,-0.214714338
-0.3,-0.506211507
-0.2,-0.532121403
0,-0.532121403
0.1,-0.532121403
0.2,-0.532121403
0.4,-0.362925838
0.5,-0.214714338
1,-0.02972982

==> data/clip/detect_0.33.csv <==

-50,0.024219973
-5,-0.091007095
-4,-0.106968365
-2.5,-0.164205844
-2,-0.202591034
-1.5,-0.266073222
-1,-0.328923535
-0.5,-0.514719557
-0.3,-0.528938235
-0.2,-0.532121403
0,-0.532121403
0.1,-0.532121403
0.2,-0.532121403
0.4,-0.523503747
0.5,-0.514719557
1,-0.328923535

==> data/clip/lr_0.0.csv <==
theta,Delta_acc
-50,-0.0076
-5,-0.0732
-4,-0.0816
-2.5,-0.0925
-2,-0.0942
-1.5,-0.0976
-1,-0.0976
-0.5,-0.1035
-0.3,-0.1018
-0.2,-0.1026
0,-0.6081
0.1,-0.1026
0.2,-0.1026
0.4,-0.1018
0.5,-0.1035
1,-0.0976

==> data/clip/lr_0.1.csv <==
theta,Delta_acc
-50,0.0235
-5,-0.0555
-4,-0.0673
-2.5,-0.0816
-2,-0.0867
-1.5,-0.0909
-1,-0.0925
-0.5,-0.0993
-0.3,-0.1018
-0.2,-0.1018
0,-0.6081
0.1,-0.1018
0.2,-0.1018
0.4,-0.101
0.5,-0.0993
1,-0.0925

==> data/clip/lr_0.2.csv <==
theta,Delta_acc
-50,0.0387
-5,-0.048
-4,-0.0547
-2.5,-0.0682
-2,-0.0707
-1.5,-0.0782
-1,-0.0892
-0.5,-0.0976
-0.3,-0.0993
-0.2,-0.0984
0,-0.6081
0.1,-0.0967
0.2,-0.0984
0.4,-0.0976
0.5,-0.0976
1,-0.0892

==> data/clip/lr_0.25.csv <==
theta,Delta_acc
-50,0.0588
-5,0.0244
-4,0.0193
-2.5,0.0084
-2,0.0084
-1.5,0.0059
-1,-0.0084
-0.5,-0.0446
-0.3,-0.053
-0.2,-0.0513
0,-0.6081
0.1,-0.0606
0.2,-0.0513
0.4,-0.0496
0.5,-0.0446
1,-0.0084

==> data/clip/lr_0.33.csv <==
theta,Delta_acc
-50,0.0361
-5,0.0395
-4,0.0429
-2.5,0.0631
-2,0.0689
-1.5,0.0656
-1,0.0689
-0.5,0.0605
-0.3,0.0521
-0.2,0.0454
0,-0.6081
0.1,0.0353
0.2,0.0454
0.4,0.0513
0.5,0.0605
1,0.0689

==> data/clip/reason_0.0.csv <==

-50,0.9965
-5,0.949
-4,0.9423
-2.5,0.951
-2,0.9663
-1.5,1.0064
-1,1.0463
-0.5,1.1244
-0.3,1.7402
-0.2,2.8553
0,3.0425
0.1,3.0407
0.2,3.0254
0.4,1.1775
0.5,1.1244
1,1.0463

==> data/clip/reason_0.1.csv <==

-50,1.0487
-5,0.9699
-4,0.9625
-2.5,0.9681
-2,0.9742
-1.5,0.9918
-1,1.0616
-0.5,1.3562
-0.3,3.0425
-0.2,3.0158
0,3.0425
0.1,3.0402
0.2,3.0158
0.4,1.8357
0.5,1.3647
1,1.0617

==> data/clip/reason_0.2.csv <==

-50,0.9676
-5,0.928
-4,0.9253
-2.5,0.9397
-2,0.9628
-1.5,1.0218
-1,1.2474
-0.5,2.0487
-0.3,3.0034
-0.2,3.0407
0,3.0425
0.1,3.0393
0.2,3.0407
0.4,2.7345
0.5,2.0487
1,1.2474

==> data/clip/reason_0.25.csv <==

-50,0.9905
-5,0.9486
-4,0.96
-2.5,0.9707
-2,0.9796
-1.5,0.9976
-1,1.0785
-0.5,1.6546
-0.3,3.0009
-0.2,3.0443
0,3.0425
0.1,3.0443
0.2,3.0443
0.4,2.1852
0.5,1.6546
1,1.0785

==> data/clip/reason_0.33.csv <==

-50,0.9518
-5,1.1959
-4,1.2426
-2.5,1.3933
-2,1.5188
-1.5,1.7669
-1,1.9655
-0.5,2.9513
-0.3,3.0283
-0.2,3.0443
0,3.0443
0.1,3.0443
0.2,3.0443
0.4,2.8312
0.5,2.9513
1,1.9655

==> data/flip/detect_0.0.csv <==

-50,0.002079231
-5,0.027
-4,0.029615497
-2.5,0.03495375
-2,0.039
-1.5,0.042174846
-1,0.048319786
-0.5,0.052826884
-0.3,0.057766647
-0.2,0.057824289
0,0.059
0.1,0.057212731
0.2,0.057591177
0.4,0.042474436
0.5,0.026377262
1,-0.531480377

==> data/flip/detect_0.1.csv <==

-50,-0.022046971
-5,0.011626532
-4,0.018008087
-2.5,0.024415207
-2,0.027806851
-1.5,0.032197256
-1,0.039069749
-0.5,0.047788281
-0.3,0.049373501
-0.2,0.050453073
0,0.049286348
0.1,0.040855208
0.2,0.019731438
0.4,-0.071604502
0.5,-0.146387356
1,-0.532121403

==> data/flip/detect_0.2.csv <==

-50,0.014359591
-5,0.037975212
-4,0.040100187
-2.5,0.043839058
-2,0.046339536
-1.5,0.046085269
-1,0.043385381
-0.5,0.006697833
-0.3,-0.02338556
-0.2,-0.044260681
0,-0.083646173
0.1,-0.101468386
0.2,-0.135171712
0.4,-0.279588983
0.5,-0.371970577
1,-0.532121403

==> data/flip/detect_0.25.csv <==

-50,0.002030795
-5,0.034530078
-4,0.040404267
-2.5,0.048149145
-2,0.049479375
-1.5,0.0541114
-1,0.06026972
-0.5,0.055424791
-0.3,0.043090911
-0.2,0.034978707
0,0.001869541
0.1,-0.027177572
0.2,-0.09004874
0.4,-0.323502676
0.5,-0.470411262
1,-0.532121403

==> data/flip/detect_0.33.csv <==

-50,0.022758138
-5,0.055365354
-4,0.058514655
-2.5,0.063544906
-2,0.06605575
-1.5,0.06971064
-1,0.070709545
-0.5,-0.294699128
-0.3,-0.521584753
-0.2,-0.527780431
0,-0.529043819
0.1,-0.530478273
0.2,-0.531655109
0.4,-0.532121403
0.5,-0.532121403
1,-0.532121403

==> data/flip/lr_0.0.csv <==
theta,Delta_acc
-50,-0.0068
-5,-0.0488
-4,-0.0589
-2.5,-0.074
-2,-0.0799
-1.5,-0.0799
-1,-0.0875
-0.5,-0.0875
-0.3,-0.0909
-0.2,-0.09
0,-0.0909
0.1,-0.0925
0.2,-0.09
0.4,-0.0934
0.5,-0.0951
1,-0.1001

==> data/flip/lr_0.1.csv <==
theta,Delta_acc
-50,0.0235
-5,-0.0379
-4,-0.0387
-2.5,-0.0513
-2,-0.069
-1.5,-0.0715
-1,-0.0732
-0.5,-0.0757
-0.3,-0.0782
-0.2,-0.0757
0,-0.0791
0.1,-0.0799
0.2,-0.0808
0.4,-0.0841
0.5,-0.0883
1,-0.2692

==> data/flip/lr_0.2.csv <==
theta,Delta_acc
-50,0.0387
-5,-0.0093
-4,-0.0177
-2.5,-0.048
-2,-0.0564
-1.5,-0.0555
-1,-0.069
-0.5,-0.0816
-0.3,-0.0833
-0.2,-0.0883
0,-0.0909
0.1,-0.0925
0.2,-0.0875
0.4,-0.0934
0.5,-0.0951
1,-0.2801

==> data/flip/lr_0.25.csv <==
theta,Delta_acc
-50,0.0606
-5,0.0597
-4,0.0614
-2.5,0.048
-2,0.0379
-1.5,0.037
-1,0.0185
-0.5,0.0152
-0.3,-0.0008
-0.2,-0.0067
0,-0.0185
0.1,-0.021
0.2,-0.0252
0.4,-0.0462
0.5,-0.0521
1,-0.4701

==> data/flip/lr_0.33.csv <==
theta,Delta_acc
-50,0.0378
-5,0.0101
-4,0.0117
-2.5,0.0286
-2,0.0328
-1.5,0.0286
-1,0.0277
-0.5,0.0319
-0.3,0.0361
-0.2,0.0361
0,0.0395
0.1,0.0454
0.2,0.0496
0.4,0.053
0.5,0.0572
1,-0.4449

==> data/flip/reason_0.0.csv <==

-50,0.9957
-5,0.9455
-4,0.9401
-2.5,0.9298
-2,0.9226
-1.5,0.9172
-1,0.9057
-0.5,0.899
-0.3,0.8892
-0.2,0.8894
0,0.8848
0.1,0.8889
0.2,0.8888
0.4,0.9137
0.5,0.9448
1,3.0034

==> data/flip/reason_0.1.csv <==

-50,1.0478
-5,0.9751
-4,0.9617
-2.5,0.9487
-2,0.9423
-1.5,0.9347
-1,0.922
-0.5,0.9081
-0.3,0.9046
-0.2,0.9008
0,0.9051
0.1,0.9204
0.2,0.9592
0.4,1.1681
0.5,1.3493
1,3.0425

==> data/flip/reason_0.2.csv <==

-50,0.9696
-5,0.9238
-4,0.9202
-2.5,0.914
-2,0.9086
-1.5,0.9073
-1,0.9148
-0.5,0.9858
-0.3,1.0528
-0.2,1.1049
0,1.2191
0.1,1.2744
0.2,1.3808
0.4,1.8752
0.5,2.2938
1,3.0425

==> data/flip/reason_0.25.csv <==

-50,0.9958
-5,0.9286
-4,0.9183
-2.5,0.9018
-2,0.9032
-1.5,0.896
-1,0.8843
-0.5,0.8944
-0.3,0.9168
-0.2,0.9282
0,0.9961
0.1,1.0618
0.2,1.2089
0.4,2.0648
0.5,2.7249
1,3.0425

==> data/flip/reason_0.33.csv <==

-50,0.9546
-5,0.8914
-4,0.886
-2.5,0.8799
-2,0.8764
-1.5,0.8713
-1,0.8662
-0.5,1.7804
-0.3,2.9918
-0.2,3.0249
0,3.0261
0.1,3.0358
0.2,3.0406
0.4,3.0425
0.5,3.0425
1,3.0425

==> data/layer16/detect_0.00.csv <==
theta,dR50
-50,0.001930838
-5,0.001368641
-4,-0.001220216
-2.5,0.006331366
-2,0.003643014
-1.5,0.002576002
-1,0.004074504
-0.5,0.004696748
-0.3,-0.006171747
-0.2,-0.009682006
0,-0.01759194
0.1,-0.034465556
0.2,-0.044139393
0.4,-0.149779147
0.5,-0.354108137
1,-0.541093106

==> data/layer16/detect_0.10.csv <==
theta,dR50
-50,0.001930838
-5,0.001368641
-4,-0.001220216
-2.5,0.006331366
-2,0.003643014
-1.5,0.002576002
-1,0.004074504
-0.5,0.004696748
-0.3,-0.006171747
-0.2,-0.009682006
0,-0.01759194
0.1,-0.034465556
0.2,-0.044139393
0.4,-0.149779147
0.5,-0.354108137
1,-0.541093106

==> data/layer16/detect_0.20.csv <==
theta,dR50
-50,0.001930838
-5,0.001368641
-4,-0.001220216
-2.5,0.006331366
-2,0.003643014
-1.5,0.002576002
-1,0.004074504
-0.5,0.004696748
-0.3,-0.006171747
-0.2,-0.009682006
0,-0.01759194
0.1,-0.034465556
0.2,-0.044139393
0.4,-0.149779147
0.5,-0.354108137
1,-0.541093106

==> data/layer16/detect_0.25.csv <==
theta,dR50
-50,0.001930838
-5,0.001368641
-4,-0.001220216
-2.5,0.006331366
-2,0.003643014
-1.5,0.002576002
-1,0.004074504
-0.5,0.004696748
-0.3,-0.006171747
-0.2,-0.009682006
0,-0.01759194
0.1,-0.034465556
0.2,-0.044139393
0.4,-0.149779147
0.5,-0.354108137
1,-0.541093106

==> data/layer16/detect_0.33.csv <==
theta,dR50
-50,0.001930838
-5,0.001368641
-4,-0.001220216
-2.5,0.006331366
-2,0.003643014
-1.5,0.002576002
-1,0.004074504
-0.5,0.004696748
-0.3,-0.006171747
-0.2,-0.009682006
0,-0.01759194
0.1,-0.034465556
0.2,-0.044139393
0.4,-0.149779147
0.5,-0.354108137
1,-0.541093106

==> data/layer16/lr_0.00.csv <==
theta,dAcc
-50,-0.0009
-5,-0.0085
-4,-0.0101
-2.5,-0.011
-2,-0.011
-1.5,-0.011
-1,-0.011
-0.5,-0.0177
-0.3,-0.0219
-0.2,-0.0244
0,-0.0278
0.1,-0.0354
0.2,-0.032
0.4,-0.0825
0.5,-0.1077
1,-0.1094

==> data/layer16/lr_0.10.csv <==
theta,dAcc
-50,-0.0009
-5,-0.0085
-4,-0.0101
-2.5,-0.011
-2,-0.011
-1.5,-0.011
-1,-0.011
-0.5,-0.0177
-0.3,-0.0219
-0.2,-0.0244
0,-0.0278
0.1,-0.0354
0.2,-0.032
0.4,-0.0825
0.5,-0.1077
1,-0.1094

==> data/layer16/lr_0.20.csv <==
theta,dAcc
-50,-0.0009
-5,-0.0085
-4,-0.0101
-2.5,-0.011
-2,-0.011
-1.5,-0.011
-1,-0.011
-0.5,-0.0177
-0.3,-0.0219
-0.2,-0.0244
0,-0.0278
0.1,-0.0354
0.2,-0.032
0.4,-0.0825
0.5,-0.1077
1,-0.1094

==> data/layer16/lr_0.25.csv <==
theta,dAcc
-50,-0.0009
-5,-0.0085
-4,-0.0101
-2.5,-0.011
-2,-0.011
-1.5,-0.011
-1,-0.011
-0.5,-0.0177
-0.3,-0.0219
-0.2,-0.0244
0,-0.0278
0.1,-0.0354
0.2,-0.032
0.4,-0.0825
0.5,-0.1077
1,-0.1094

==> data/layer16/lr_0.33.csv <==
theta,dAcc
-50,-0.0009
-5,-0.0085
-4,-0.0101
-2.5,-0.011
-2,-0.011
-1.5,-0.011
-1,-0.011
-0.5,-0.0177
-0.3,-0.0219
-0.2,-0.0244
0,-0.0278
0.1,-0.0354
0.2,-0.032
0.4,-0.0825
0.5,-0.1077
1,-0.1094

==> data/layer16/reason_0.00.csv <==
theta,irr
-50,0.997
-5,0.9979
-4,1.0021
-2.5,0.9901
-2,0.9945
-1.5,0.9956
-1,0.9932
-0.5,0.992
-0.3,1.0105
-0.2,1.0193
0,1.0349
0.1,1.0762
0.2,1.0829
0.4,1.3679
0.5,1.892
1,2.2866

==> data/layer16/reason_0.10.csv <==
theta,irr
-50,0.997
-5,0.9979
-4,1.0021
-2.5,0.9901
-2,0.9945
-1.5,0.9956
-1,0.9932
-0.5,0.992
-0.3,1.0105
-0.2,1.0193
0,1.0349
0.1,1.0762
0.2,1.0829
0.4,1.3679
0.5,1.892
1,2.2866

==> data/layer16/reason_0.20.csv <==
theta,irr
-50,0.997
-5,0.9979
-4,1.0021
-2.5,0.9901
-2,0.9945
-1.5,0.9956
-1,0.9932
-0.5,0.992
-0.3,1.0105
-0.2,1.0193
0,1.0349
0.1,1.0762
0.2,1.0829
0.4,1.3679
0.5,1.892
1,2.2866

==> data/layer16/reason_0.25.csv <==
theta,irr
-50,0.997
-5,0.9979
-4,1.0021
-2.5,0.9901
-2,0.9945
-1.5,0.9956
-1,0.9932
-0.5,0.992
-0.3,1.0105
-0.2,1.0193
0,1.0349
0.1,1.0762
0.2,1.0829
0.4,1.3679
0.5,1.892
1,2.2866

==> data/layer16/reason_0.33.csv <==
theta,irr
-50,0.997
-5,0.9979
-4,1.0021
-2.5,0.9901
-2,0.9945
-1.5,0.9956
-1,0.9932
-0.5,0.992
-0.3,1.0105
-0.2,1.0193
0,1.0349
0.1,1.0762
0.2,1.0829
0.4,1.3679
0.5,1.892
1,2.2866

==> data/layer32/detect_0.00.csv <==
theta,dR50
-50,4.66207E-17
-5,-0.001718714
-4,-0.00124886
-2.5,0.005715645
-2,0.009088651
-1.5,0.011939976
-1,0.016272099
-0.5,0.026474218
-0.3,0.025254251
-0.2,0.031679573
0,0.03452348
0.1,0.035678399
0.2,0.031898281
0.4,0.03571413
0.5,0.036344291
1,0.03623396

==> data/layer32/detect_0.10.csv <==
theta,dR50
-50,4.66207E-17
-5,-0.001718714
-4,-0.00124886
-2.5,0.005715645
-2,0.009088651
-1.5,0.011939976
-1,0.016272099
-0.5,0.026474218
-0.3,0.025254251
-0.2,0.031679573
0,0.03452348
0.1,0.035678399
0.2,0.031898281
0.4,0.03571413
0.5,0.036344291
1,0.03623396

==> data/layer32/detect_0.20.csv <==
theta,dR50
-50,4.66207E-17
-5,-0.001718714
-4,-0.00124886
-2.5,0.005715645
-2,0.009088651
-1.5,0.011939976
-1,0.016272099
-0.5,0.026474218
-0.3,0.025254251
-0.2,0.031679573
0,0.03452348
0.1,0.035678399
0.2,0.031898281
0.4,0.03571413
0.5,0.036344291
1,0.03623396

==> data/layer32/detect_0.25.csv <==
theta,dR50
-50,4.66207E-17
-5,-0.001718714
-4,-0.00124886
-2.5,0.005715645
-2,0.009088651
-1.5,0.011939976
-1,0.016272099
-0.5,0.026474218
-0.3,0.025254251
-0.2,0.031679573
0,0.03452348
0.1,0.035678399
0.2,0.031898281
0.4,0.03571413
0.5,0.036344291
1,0.03623396

==> data/layer32/detect_0.33.csv <==
theta,dR50
-50,4.66207E-17
-5,-0.001718714
-4,-0.00124886
-2.5,0.005715645
-2,0.009088651
-1.5,0.011939976
-1,0.016272099
-0.5,0.026474218
-0.3,0.025254251
-0.2,0.031679573
0,0.03452348
0.1,0.035678399
0.2,0.031898281
0.4,0.03571413
0.5,0.036344291
1,0.03623396

==> data/layer32/lr_0.00.csv <==
theta,dAcc
-50,0
-5,0.0016
-4,0.0025
-2.5,-0.0034
-2,0
-1.5,0.0016
-1,-0.0026
-0.5,0.0016
-0.3,-0.0042
-0.2,-0.0009
0,-0.0042
0.1,-0.0101
0.2,-0.0152
0.4,-0.0194
0.5,-0.0219
1,-0.0312

==> data/layer32/lr_0.10.csv <==
theta,dAcc
-50,0
-5,0.0016
-4,0.0025
-2.5,-0.0034
-2,0
-1.5,0.0016
-1,-0.0026
-0.5,0.0016
-0.3,-0.0042
-0.2,-0.0009
0,-0.0042
0.1,-0.0101
0.2,-0.0152
0.4,-0.0194
0.5,-0.0219
1,-0.0312

==> data/layer32/lr_0.20.csv <==
theta,dAcc
-50,0
-5,0.0016
-4,0.0025
-2.5,-0.0034
-2,0
-1.5,0.0016
-1,-0.0026
-0.5,0.0016
-0.3,-0.0042
-0.2,-0.0009
0,-0.0042
0.1,-0.0101
0.2,-0.0152
0.4,-0.0194
0.5,-0.0219
1,-0.0312

==> data/layer32/lr_0.25.csv <==
theta,dAcc
-50,0
-5,0.0016
-4,0.0025
-2.5,-0.0034
-2,0
-1.5,0.0016
-1,-0.0026
-0.5,0.0016
-0.3,-0.0042
-0.2,-0.0009
0,-0.0042
0.1,-0.0101
0.2,-0.0152
0.4,-0.0194
0.5,-0.0219
1,-0.0312

==> data/layer32/lr_0.33.csv <==
theta,dAcc
-50,0
-5,0.0016
-4,0.0025
-2.5,-0.0034
-2,0
-1.5,0.0016
-1,-0.0026
-0.5,0.0016
-0.3,-0.0042
-0.2,-0.0009
0,-0.0042
0.1,-0.0101
0.2,-0.0152
0.4,-0.0194
0.5,-0.0219
1,-0.0312

==> data/layer32/reason_0.00.csv <==
theta,irr
-50,1
-5,1.0026
-4,1.002
-2.5,0.991
-2,0.986
-1.5,0.9809
-1,0.975
-0.5,0.9579
-0.3,0.9597
-0.2,0.952
0,0.9469
0.1,0.9445
0.2,0.9503
0.4,0.933
0.5,0.9313
1,0.9395

==> data/layer32/reason_0.10.csv <==
theta,irr
-50,1
-5,1.0026
-4,1.002
-2.5,0.991
-2,0.986
-1.5,0.9809
-1,0.975
-0.5,0.9579
-0.3,0.9597
-0.2,0.952
0,0.9469
0.1,0.9445
0.2,0.9503
0.4,0.933
0.5,0.9313
1,0.9395

==> data/layer32/reason_0.20.csv <==
theta,irr
-50,1
-5,1.0026
-4,1.002
-2.5,0.991
-2,0.986
-1.5,0.9809
-1,0.975
-0.5,0.9579
-0.3,0.9597
-0.2,0.952
0,0.9469
0.1,0.9445
0.2,0.9503
0.4,0.933
0.5,0.9313
1,0.9395

==> data/layer32/reason_0.25.csv <==
theta,irr
-50,1
-5,1.0026
-4,1.002
-2.5,0.991
-2,0.986
-1.5,0.9809
-1,0.975
-0.5,0.9579
-0.3,0.9597
-0.2,0.952
0,0.9469
0.1,0.9445
0.2,0.9503
0.4,0.933
0.5,0.9313
1,0.9395

==> data/layer32/reason_0.33.csv <==
theta,irr
-50,1
-5,1.0026
-4,1.002
-2.5,0.991
-2,0.986
-1.5,0.9809
-1,0.975
-0.5,0.9579
-0.3,0.9597
-0.2,0.952
0,0.9469
0.1,0.9445
0.2,0.9503
0.4,0.933
0.5,0.9313
1,0.9395

==> data/layer8/detect_0.00.csv <==
theta,dR50
-50,4.66207E-17
-5,-0.001050188
-4,0.003309717
-2.5,-0.001271751
-2,0.002070669
-1.5,0.00411936
-1,0.002313365
-0.5,0.004052586
-0.3,0.000304813
-0.2,-0.001185302
0,-0.016529085
0.1,-0.025188396
0.2,-0.047481028
0.4,-0.297700905
0.5,-0.535769334
1,-0.541093106

==> data/layer8/detect_0.10.csv <==
theta,dR50
-50,4.66207E-17
-5,-0.001050188
-4,0.003309717
-2.5,-0.001271751
-2,0.002070669
-1.5,0.00411936
-1,0.002313365
-0.5,0.004052586
-0.3,0.000304813
-0.2,-0.001185302
0,-0.016529085
0.1,-0.025188396
0.2,-0.047481028
0.4,-0.297700905
0.5,-0.535769334
1,-0.541093106

==> data/layer8/detect_0.20.csv <==
theta,dR50
-50,4.66207E-17
-5,-0.001050188
-4,0.003309717
-2.5,-0.001271751
-2,0.002070669
-1.5,0.00411936
-1,0.002313365
-0.5,0.004052586
-0.3,0.000304813
-0.2,-0.001185302
0,-0.016529085
0.1,-0.025188396
0.2,-0.047481028
0.4,-0.297700905
0.5,-0.535769334
1,-0.541093106

==> data/layer8/detect_0.25.csv <==
theta,dR50
-50,4.66207E-17
-5,-0.001050188
-4,0.003309717
-2.5,-0.001271751
-2,0.002070669
-1.5,0.00411936
-1,0.002313365
-0.5,0.004052586
-0.3,0.000304813
-0.2,-0.001185302
0,-0.016529085
0.1,-0.025188396
0.2,-0.047481028
0.4,-0.297700905
0.5,-0.535769334
1,-0.541093106

==> data/layer8/detect_0.33.csv <==
theta,dR50
-50,4.66207E-17
-5,-0.001050188
-4,0.003309717
-2.5,-0.001271751
-2,0.002070669
-1.5,0.00411936
-1,0.002313365
-0.5,0.004052586
-0.3,0.000304813
-0.2,-0.001185302
0,-0.016529085
0.1,-0.025188396
0.2,-0.047481028
0.4,-0.297700905
0.5,-0.535769334
1,-0.541093106

==> data/layer8/lr_0.00.csv <==
theta,dAcc
-50,0
-5,-0.0026
-4,-0.0051
-2.5,-0.0026
-2,-0.0034
-1.5,-0.0051
-1,-0.0068
-0.5,-0.0068
-0.3,-0.0068
-0.2,-0.0093
0,-0.0152
0.1,-0.0328
0.2,-0.037
0.4,-0.0362
0.5,-0.048
1,-0.4853

==> data/layer8/lr_0.10.csv <==
theta,dAcc
-50,0
-5,-0.0026
-4,-0.0051
-2.5,-0.0026
-2,-0.0034
-1.5,-0.0051
-1,-0.0068
-0.5,-0.0068
-0.3,-0.0068
-0.2,-0.0093
0,-0.0152
0.1,-0.0328
0.2,-0.037
0.4,-0.0362
0.5,-0.048
1,-0.4853

==> data/layer8/lr_0.20.csv <==
theta,dAcc
-50,0
-5,-0.0026
-4,-0.0051
-2.5,-0.0026
-2,-0.0034
-1.5,-0.0051
-1,-0.0068
-0.5,-0.0068
-0.3,-0.0068
-0.2,-0.0093
0,-0.0152
0.1,-0.0328
0.2,-0.037
0.4,-0.0362
0.5,-0.048
1,-0.4853

==> data/layer8/lr_0.25.csv <==
theta,dAcc
-50,0
-5,-0.0026
-4,-0.0051
-2.5,-0.0026
-2,-0.0034
-1.5,-0.0051
-1,-0.0068
-0.5,-0.0068
-0.3,-0.0068
-0.2,-0.0093
0,-0.0152
0.1,-0.0328
0.2,-0.037
0.4,-0.0362
0.5,-0.048
1,-0.4853

==> data/layer8/lr_0.33.csv <==
theta,dAcc
-50,0
-5,-0.0026
-4,-0.0051
-2.5,-0.0026
-2,-0.0034
-1.5,-0.0051
-1,-0.0068
-0.5,-0.0068
-0.3,-0.0068
-0.2,-0.0093
0,-0.0152
0.1,-0.0328
0.2,-0.037
0.4,-0.0362
0.5,-0.048
1,-0.4853

==> data/layer8/reason_0.00.csv <==
theta,irr
-50,1
-5,1.0017
-4,0.9948
-2.5,1.002
-2,0.9969
-1.5,0.9934
-1,0.9964
-0.5,0.9931
-0.3,0.9995
-0.2,1.002
0,1.0324
0.1,1.0457
0.2,1.0879
0.4,1.7569
0.5,2.2884
1,2.2866

==> data/layer8/reason_0.10.csv <==
theta,irr
-50,1
-5,1.0017
-4,0.9948
-2.5,1.002
-2,0.9969
-1.5,0.9934
-1,0.9964
-0.5,0.9931
-0.3,0.9995
-0.2,1.002
0,1.0324
0.1,1.0457
0.2,1.0879
0.4,1.7569
0.5,2.2884
1,2.2866

==> data/layer8/reason_0.20.csv <==
theta,irr
-50,1
-5,1.0017
-4,0.9948
-2.5,1.002
-2,0.9969
-1.5,0.9934
-1,0.9964
-0.5,0.9931
-0.3,0.9995
-0.2,1.002
0,1.0324
0.1,1.0457
0.2,1.0879
0.4,1.7569
0.5,2.2884
1,2.2866

==> data/layer8/reason_0.25.csv <==
theta,irr
-50,1
-5,1.0017
-4,0.9948
-2.5,1.002
-2,0.9969
-1.5,0.9934
-1,0.9964
-0.5,0.9931
-0.3,0.9995
-0.2,1.002
0,1.0324
0.1,1.0457
0.2,1.0879
0.4,1.7569
0.5,2.2884
1,2.2866

==> data/layer8/reason_0.33.csv <==
theta,irr
-50,1
-5,1.0017
-4,0.9948
-2.5,1.002
-2,0.9969
-1.5,0.9934
-1,0.9964
-0.5,0.9931
-0.3,0.9995
-0.2,1.002
0,1.0324
0.1,1.0457
0.2,1.0879
0.4,1.7569
0.5,2.2884
1,2.2866
